Multi-Agent Distributed Reinforcement Learning for Making Decentralized Offloading Decisions

We formulate computation offloading as a decentralized decision-making problem with autonomous agents. We design an interaction mechanism that incentivizes agents to align private and system goals by balancing between competition and cooperation. The mechanism provably has Nash equilibria with optimal resource allocation in the static case. For a dynamic environment, we propose a novel multi-agent online learning algorithm that learns with partial, delayed and noisy state information, and a reward signal that reduces information need to a great extent. Empirical results confirm that through learning, agents significantly improve both system and individual performance, e.g., 40% offloading failure rate reduction, 32% communication overhead reduction, up to 38% computation resource savings in low contention, 18% utilization increase with reduced load variation in high contention, and improvement in fairness. Results also confirm the algorithm's good convergence and generalization property in significantly different environments.

==> figures/msgSeqDiag.txt <==
# sequencediagram.org
# title Agent interaction
participantspacing equal
entryspacing 0.3
space -1
database DB
aboxright left of Vehicles: new requests
space -2.5
aboxleft right of Vehicles: buffer for \nunsubmitted requests
space -2
DB->Vehicles: retrieve past env.info, \npast requests, past bidding results
box over Vehicles: create bid, infer from learning model, decide backoff or submit
Vehicles->RSUs: send service details,\nresource estim., bidding price
space -10
box over Resource Sites: release resource, execute request,\ncheck and drop infeasible requests
Resource Sites->RSUs:send utilization info, execution \nresult of finished tasks
space 3
box over RSUs:admit and allocate ordered requests\nbased on load-balancing policy
RSUs->Vehicles:inform admit/reject/finish, send result
space -2.5
RSUs->Resource Sites:send service details, resource estim.
box over Resource Sites:queue incoming requests
space -4
Vehicles->DB: store new env.info, bidding result
box over Vehicles: train learning model


==> figures/msgSeqDiag_forPPT.txt <==
# sequencediagram.org
# title Agent interaction
participantspacing equal
entryspacing 0.3
database DB
aboxright left of Vehicles: new and buffered requests
DB->Vehicles:retrieve historical records
space
box over Vehicles: create bid, decide backoff or submit
Vehicles->RSUs: send bid
space
box over RSUs:admit and allocate service requests
RSUs->Resource Sites:send service requests
space
box over Resource Sites:execute request
Resource Sites->RSUs:send execution result
RSUs->Vehicles:send result
Vehicles->DB: store result
box over Vehicles: train learning model

